The Giant Magellan Telescope high contrast adaptive optics phasing testbed (p-HCAT): lab tests of segment/petal phasing with a pyramid wavefront sensor and a holographic dispersed fringe sensor (HDFS) in turbulence

The Giant Magellan Telescope (GMT) design consists of seven circular 8.4-m diameter mirror segments that are separated by large > 30 cm gaps, creating the possibility of fluctuations in optical path differences due to flexure, segment vibrations, wind buffeting, temperature effects, and atmospheric seeing. In order to utilize the full diffraction-limited aperture of the GMT for natural guide star adaptive optics (NGSAO) science, the seven mirror segments must be co-phased to well within a fraction of a wavelength. The current design of the GMT involves seven adaptive secondary mirrors, an off-axis dispersed fringe sensor (part of the AGWS), and a pyramid wavefront sensor (PyWFS; part of the NGWS) to measure and correct the total path length between segment pairs, but these methods have yet to be tested "end-to-end" in a lab environment. We present the design and working prototype of a "GMT High-Contrast Adaptive Optics phasing Testbed" (p-HCAT) which leverages the existing MagAO-X AO instrument to demonstrate segment phase sensing and simultaneous AO-control for GMT NGSAO science. We present the first test results of closed-loop piston control with one GMT segment using MagAO-X's PyWFS and a novel Holographic Dispersed Fringe Sensor (HDFS) with and without simulated atmospheric turbulence. We show that the PyWFS alone was unsuccessful at controlling segment piston with generated ~ 0.6 arcsec and ~ 1.2 arcsec seeing turbulence due to non-linear modal cross-talk and poor pixel sampling of the segment gaps on the PyWFS detector. We report the success of an alternate solution to control piston using the novel HDFS while controlling all other modes with the PyWFS purely as a slope sensor (piston mode removed). This "second channel" WFS method worked well to control piston to within 50 nm RMS and $\pm$ 10 $\mu$m dynamic range under simulated 0.6 arcsec atmospheric seeing conditions.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
